WikiCoder: Learning to Write Knowledge-Powered Code

We tackle the problem of automatic generation of computer programs from a few pairs of input-output examples. The starting point of this work is the observation that in many applications a solution program must use external knowledge not present in the examples: we call such programs knowledge-powered since they can refer to information collected from a knowledge graph such as Wikipedia. This paper makes a first step towards knowledge-powered program synthesis. We present WikiCoder, a system building upon state of the art machine-learned program synthesizers and integrating knowledge graphs. We evaluate it to show its wide applicability over different domains and discuss its limitations. WikiCoder solves tasks that no program synthesizers were able to solve before thanks to the use of knowledge graphs, while integrating with recent developments in the field to operate at scale.

==> reviews.txt <==


Your final paper is due March 13 (AoE). This is a strict deadline. Your final paper should be sent to the PC chairs (see the contact information at the end of this message). The email should contain both pdf and source files as well as the copyright form enclosed to this message filled out and signed.


----------------------- REVIEW 1 ---------------------
SUBMISSION: 409
TITLE: WikiCoder: Learning to Write Knowledge-Powered Code
AUTHORS: Théo Matricon and Nathanaël Fijalkow

----------- Overall evaluation -----------
SCORE: 1 (weak accept)
----- TEXT:
The paper develops a program synthesis tool whose input specification is given by examples from users. The novelty of the approach is a combination with a pre-computed knowledge graph. The knowledge graph can be extracted from sources like Wikipedia and provides relationships between entities; for example, Paris is the capitol of France. Then, given an example "Paris" -> "France is beautiful", it might output the program:
f(x): return CapitolOf(x)+" is beautiful"

I find the combination of program synthesis with a knowledge graph to be appealing. I am convinced by the claim made in the paper that this approach has the potential to lead to interpretable and robust programs when comparing to programs generated by using methods based on deep learning.

Some criticism: 

- The method relies on a prediction model to speed up search. I did not understand this step in the description of the algorithm. I was under the impression that relations between entities in the example are obtained by traversing the knowledge graph. If the prediction model outputs (a probability distribution on) programs that use relations on entities, it's not clear to me how the knowledge graph is used. 

- I find the experimental section somewhat weak. 
* The paper reports on many instances that are not solved, and this is explained by the fact that they require a post-processing step that is out of scope of the current tool. If it out of scope of the tool, consider omitting this experiment.
* More importantly, it seems to me that this section does not provide experimental evidence for the claims made in the paper on WikiCoder; namely, that it produces explainable programs that meet the user's intentions. Consider making at least part of the experimental data part of the paper, particularly since there are only 21 more case studies. This way the reader could get a sense of the programs that are output and whether they confirm with a reasonable user's intuition.

- I found the goal of Section 2 to be unclear. In particular Section 2.2: on the one hand, "three independent ways" are provided, but then they are given in "steps", so it seems like there is an ordering among them. The section has nice examples and provides intuition on the changes of combining program synthesis with knowledge graphs. But, the connection with the WikiCoder and which of the challenges it addresses, is not clear, at least not while reading this part of the paper.



----------------------- REVIEW 2 ---------------------
SUBMISSION: 409
TITLE: WikiCoder: Learning to Write Knowledge-Powered Code
AUTHORS: Théo Matricon and Nathanaël Fijalkow

----------- Overall evaluation -----------
SCORE: 1 (weak accept)
----- TEXT:
The paper describes the use of knowledge graphs to improve a program synthesis method. By using the knowledge graphs inferences about user intent can be made, so that a richer set of programs can be generated.
The paper is timely, interesting to read, and well worth publishing. The only downsides are (1) that it perhaps should cover a little more of the recent spectacular progress in AI/ML approaches in general, as illustrated by ChatGPT from openAI, and (2) that the topic of the paper, though of great current interest, is a difficult fit for the topic of the Spin Symposia. The paper after all is not focused on verification, model checking, or program analysis -- which are the domain of the symposium. I gave the paper a weak rather than strong accept only for these two reasons.



----------------------- REVIEW 3 ---------------------
SUBMISSION: 409
TITLE: WikiCoder: Learning to Write Knowledge-Powered Code
AUTHORS: Théo Matricon and Nathanaël Fijalkow

----------- Overall evaluation -----------
SCORE: 1 (weak accept)
----- TEXT:
This is an interesting paper appearing "at an interesting moment in time" one may say in that it
addresses the topic of code synthesis in the context of machine learning. With ChatGPT having
shaken up the world, this paper is certainly relevant topic wise since
it is an alternative to that work and compares to it. 

The presentation could be clearer though although I do appreciate the example driven presentation.
I lack a bit of formality in the presentation.

I am curious about the comparison to the GPT-3 language model, which I have used myself via ChatGPT
quite a lot recently. I am very impressed with ChatGPT's capabilities generating code. The comparison
could be more clearly stated.

A question: ChaptGPT can generate code from English text requirements. It does not need examples.
Can you comment on this aspect?

Another issue is that knowledge graphs may be easier to construct for companies than "for the world".
Hence it may help companies fine tune the GPT-3 model. Is that possible?

Page 1:

* I would suggest that the abstract is just one paragraph (currently it is two: remove a line break).

Page 4:

* A lot of small examples are shown. Is it necessary with so many different examples? Perhaps it is, I have not
completely checked.

* In the example:

  f("Paris") = "France is beautiful"

you say that: 

  "One can expect that the knowledge graph includes the relation CapitalOf, 
   which induces a labelled edge between “Paris” and “France”

It is not essential here that Paris is the capital of France. It could also be
CityOf that we need.

Page 5:

* It says: "The three ways can be combined". What three ways? I had to look back. I guess you mean:

  – the first step is to extract entities from the examples;
  – the second step is to relate entities in the knowledge graph;
  – the third step is to use the information found in the knowledge graph.

But are they really three ways? Aren't they rather three phases, all to be followed?

Page 6:

* "Following recent advanced in machine learned program synthesizers" -> "... advances ..."

* I am not sure how "pretty" I find Figure 2. But ok, that is a matter of taste.

Page 7:

* It is not quite clear what concat_if does from the signature. Also use 'constant' instead of 'cst'.

* There is a reference to Figure 3, which is about an example we have not seen, in spite of the fact
that we have seen many small examples. The closest example to the one illustrated in Figure 3 is
the following one on page 4:

  f("Paris") = "France is beautiful"
  f("Berlin") = "Germany is beautiful"

  g("Paris") = "Phone country code: 33"
  g("Berlin") = "Phone country code: 49"

However, that concerns two functions and not one.

Page 8:

* Algorithm 1: The variables S_left and S_right are assigned:

   "where we keep the prefixes before/after factor" 

that does not really suggest exactly what is stored.

* It gets a bit cryptic:

  "For each non constant part in the output, we generate queries from the non constant part of 
   the inputs to map to this part of the output."

Page 11:

* Not sure how much of this a reader will understand.

Page 13:

* It says:

  "The weakness of this scenario is that GPT-3 does not output a program: it only answers queries."

I am not sure I understand. ChatGPT (at least) is excellent a generating code (at least in well known
languages). Then it says (about GPT-3):

  "Worse, not outputting a program means that the whole process acts as a black-box, giving up on the 
   advantages of our framework (see related work section) and program synthesis in general."

One of the main abilities of ChatGPT and CoPilot is that they generate code. So I don't quite understand
this comment.
 
The comparison with GPT-3 could be clearer (table format for example).

* Then it says:

  "GPT-3 performs very well in the query answering setting, solving 31 tasks out of 46. 
   Only 2 tasks were solved by WikiCoder and not by GPT-3, and conversely 11 by GPT-3 and 
   not by WikiCoder. GPT-3 only solves 3 tasks involving knowledge postprocessing: in this 
   sense, WikiCoder and GPT-3 suffer from the same limitations, they both struggle with 
   knowledge postprocessing."

That sounds as a win to GPT-3!?

Page 15:

* There is a lot of empty space on this page.



